High resolution ALMA and HST images of q$^1$ Eri: an asymmetric debris disc with an eccentric Jupiter

We present \textit{ALMA} 1.3 mm and 0.86 mm observations of the nearby (17.34 pc) F9V star q1 Eri (HD 10647, HR 506). This system, with age ${\sim}1.4$ Gyr, hosts a ${\sim}2$ au radial velocity planet and a debris disc with the highest fractional luminosity of the closest 300 FGK type stars. The \textit{ALMA} images, with resolution ${\sim}0.5''$, reveal a broad (34{-}134 au) belt of millimeter emission inclined by $76.7{\pm}1.0$ degrees with maximum brightness at $81.6{\pm}0.5$ au. The images reveal an asymmetry, with higher flux near the southwest ansa, which is also closer to the star. Scattered light observed with the Hubble Space Telescope is also asymmetric, being more radially extended to the northeast. We fit the millimeter emission with parametric models and place constraints on the disc morphology, radius, width, dust mass, and scale height. We find the southwest ansa asymmetry is best fitted by an extended clump on the inner edge of the disc, consistent with perturbations from a planet with mass $8 M_{\oplus} {-} 11 M_{\rm Jup}$ at ${\sim}60$ au that may have migrated outwards, similar to Neptune in our Solar System. If the measured vertical aspect ratio of $h{=}0.04{\pm}0.01$ is due to dynamical interactions in the disc, then this requires perturbers with sizes ${>}1200$ km. We find tentative evidence for an 0.86 mm excess within 10 au, $70{\pm}22\, \mu$Jy, that may be due to an inner planetesimal belt. We find no evidence for CO gas, but set an upper bound on the CO gas mass of $4{\times}10^{-6}$ M$_{\oplus}$ ($3\,\sigma$), consistent with cometary abundances in the Solar System.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
